Improvement of NACA6309 Airfoil with Passive Air-Flow Control by using Trailing Edge Flap

When fossil fuel supplies can no longer be replenished and hence fossil fuel power generation becomes outdated, wind energy will become a vital solution to the impending energy crisis. A horizontal-axis wind turbine is a widely used technology that is highly dependent on the design of high-performing airfoils. In this paper, we have studied the performance of the NACA6309 airfoil and designed it by modifying the airfoil with a trailing edge plain flap. Computational Fluid Dynamic (CFD) simulations are utilized for this purpose. We have designed sixteen configurations of NACA 6309 airfoil by using plain flaps at the trailing edge and studied their aerodynamic performance. After comparing the lift, drag, and lift-to-drag ratios, it is evident that the \(1^\circ\) up-flap configuration generates the best output. In addition, the \(10^\circ\) down flap provides the worst performance among all configurations. Finally, pressure contours and velocity contours around the airfoils are presented, which describe the overall characteristics.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

